Cosine Annealing Optimized Denoising Diffusion Error Correction Codes

To address the issue of increased bit error rates during the later stages of linear search in denoising diffusion error correction codes, we propose a novel method that optimizes denoising diffusion error correction codes (ECC) using cosine annealing. In response to the challenge of decoding long codewords, the proposed method employs a variance adjustment strategy during the reverse diffusion process, rather than maintaining a constant variance. By leveraging cosine annealing, this method effectively lowers the bit error rate and enhances decoding effciency. This letter extensively validates the approach through experiments and demonstrates signifcant improvements in bit error rate reduction and iteration effciency compared to existing methods. This advancement offers a promising solution for improving ECC decoding performance, potentially impacting secure digital communication practices.

==> reference.txt <==
@article{ref1,
  title={Applications of neural networks to digital communications--a survey},
  author={Ibnkahla, Mohamed},
  journal={Signal processing},
  volume={80},
  number={7},
  pages={1185--1215},
  year={2000},
  publisher={Elsevier}
}
@inproceedings{ref2,
  title={On deep learning-based channel decoding},
  author={Gruber, Tobias and Cammerer, Sebastian and Hoydis, Jakob and Ten Brink, Stephan},
  booktitle={2017 51st annual conference on information sciences and systems (CISS)},
  pages={1--6},
  year={2017},
  organization={IEEE}
}
@inproceedings{ref3,
  title={Scaling deep learning-based decoding of polar codes via partitioning},
  author={Cammerer, Sebastian and Gruber, Tobias and Hoydis, Jakob and Ten Brink, Stephan},
  booktitle={GLOBECOM 2017-2017 IEEE global communications conference},
  pages={1--6},
  year={2017},
  organization={IEEE}
}
@article{ref4,
  title={Communication algorithms via deep learning},
  author={Kim, Hyeji and Jiang, Yihan and Rana, Ranvir and Kannan, Sreeram and Oh, Sewoong and Viswanath, Pramod},
  journal={arXiv preprint arXiv:1805.09317},
  year={2018}
}
@inproceedings{ref5,
  title={Deep learning for decoding of linear codes-a syndrome-based approach},
  author={Bennatan, Amir and Choukroun, Yoni and Kisilev, Pavel},
  booktitle={2018 IEEE International Symposium on Information Theory (ISIT)},
  pages={1595--1599},
  year={2018},
  organization={IEEE}
}
@inproceedings{ref6,
  title={Deep unsupervised learning using nonequilibrium thermodynamics},
  author={Sohl-Dickstein, Jascha and Weiss, Eric and Maheswaranathan, Niru and Ganguli, Surya},
  booktitle={International conference on machine learning},
  pages={2256--2265},
  year={2015},
  organization={PMLR}
}
@article{ref7
  title={Denoising diffusion probabilistic models},
  author={Ho, Jonathan and Jain, Ajay and Abbeel, Pieter},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={6840--6851},
  year={2020}
}
@article{ref8,
  title={Score-based generative modeling through stochastic differential equations},
  author={Song, Yang and Sohl-Dickstein, Jascha and Kingma, Diederik P and Kumar, Abhishek and Ermon, Stefano and Poole, Ben},
  journal={arXiv preprint arXiv:2011.13456},
  year={2020}
}
@article{ref9,
  title={Denoising diffusion implicit models},
  author={Song, Jiaming and Meng, Chenlin and Ermon, Stefano},
  journal={arXiv preprint arXiv:2010.02502},
  year={2020}
}
@inproceedings{ref10,
  title={Improved denoising diffusion probabilistic models},
  author={Nichol, Alexander Quinn and Dhariwal, Prafulla},
  booktitle={International conference on machine learning},
  pages={8162--8171},
  year={2021},
  organization={PMLR}
}
@article{ref11,
  title={Estimating the optimal covariance with imperfect mean in diffusion probabilistic models},
  author={Bao, Fan and Li, Chongxuan and Sun, Jiacheng and Zhu, Jun and Zhang, Bo},
  journal={arXiv preprint arXiv:2206.07309},
  year={2022}
}
@article{ref12,
  title={Error correction code transformer},
  author={Choukroun, Yoni and Wolf, Lior},
  journal={Advances in Neural Information Processing Systems},
  volume={35},
  pages={38695--38705},
  year={2022}
}
@article{ref13,
  title={Denoising diffusion error correction codes},
  author={Choukroun, Yoni and Wolf, Lior},
  journal={arXiv preprint arXiv:2209.13533},
  year={2022}
}
@inproceedings{ref14,
  title={Deep Quantum Error Correction},
  author={Choukroun, Yoni and Wolf, Lior},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={38},
  number={1},
  pages={64--72},
  year={2024}
}
@article{ref15,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}
@inproceedings{ref16,
  title={On layer normalization in the transformer architecture},
  author={Xiong, Ruibin and Yang, Yunchang and He, Di and Zheng, Kai and Zheng, Shuxin and Xing, Chen and Zhang, Huishuai and Lan, Yanyan and Wang, Liwei and Liu, Tieyan},
  booktitle={International Conference on Machine Learning},
  pages={10524--10533},
  year={2020},
  organization={PMLR}
}
